Training Deeper Convolutional Networks with Deep Supervision

One of the most promising ways of improving the performance of deep convolutional neural networks is by increasing the number of convolutional layers. However, adding layers makes training more difficult and computationally expensive. In order to train deeper networks, we propose to add auxiliary supervision branches after certain intermediate layers during training. We formulate a simple rule of thumb to determine where these branches should be added. The resulting deeply supervised structure makes the training much easier and also produces better classification results on ImageNet and the recently released, larger MIT Places dataset

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> table.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{multirow}
% \usepackage[table,xcdraw]{xcolor}
% If you use beamer only pass "xcolor=table" option, i.e. \documentclass[xcolor=table]{beamer}
\begin{table}[h]
\begin{tabular}{|c|c|l|c|c|}
\hline
\multicolumn{5}{|c|}{Our Model Configurations}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         \\ \hline
ImageNet-DSN-8                                                                                                                                                                                                                 & ImageNet-CNN-8 & \multicolumn{1}{c|}{ImageNet-DSN-13}                                                                                                                                                                                        & Place-CNN-8    & Place-DSN-8                                                                                                                                                                                           \\ \hline
\multicolumn{5}{|c|}{Input(224*224 RGB image)}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         \\ \hline
\multicolumn{2}{|c|}{conv1-f7-64-relu stride=2}                                                                                                                                                                                                 & \begin{tabular}[c]{@{}l@{}}conv1-f7-64-relu stride=2\\ conv2-f3-64-relu stride=1\end{tabular}                                                                                                                               & \multicolumn{2}{c|}{conv1-f7-64-relu stride=2}                                                                                                                                                                         \\ \hline
\multicolumn{5}{|c|}{Max Pooling}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      \\ \hline
\multicolumn{2}{|c|}{conv2-f3-128-relu stride=1}                                                                                                                                                                                                & \begin{tabular}[c]{@{}l@{}}conv3-f3-128-relu stride=1\\ conv4-f3-128-relu stride=1\end{tabular}                                                                                                                             & \multicolumn{2}{c|}{conv2-f3-128-relu stride=1}                                                                                                                                                                        \\ \hline
\multicolumn{5}{|c|}{Max Pooling}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      \\ \hline
\multicolumn{2}{|c|}{}                                                                                                                                                                                                                          & \multicolumn{1}{c|}{\cellcolor[HTML]{FE996B}\begin{tabular}[c]{@{}c@{}}\# Supervision Branch\\ conv-f1-32 stride=1\\ fc-4096-relu dropout\\ fc-4096-relu dropout\\ fc-1000\\ Softmax\end{tabular}}                          & \multicolumn{2}{c|}{}                                                                                                                                                                                                  \\ \cline{3-3}
\multicolumn{2}{|c|}{\multirow{-2}{*}{\begin{tabular}[c]{@{}c@{}}conv3-f3-256-relu stride=1\\ conv4-f3-256-relu stride=1\end{tabular}}}                                                                                                         & \begin{tabular}[c]{@{}l@{}}conv5-f3-256-relu stride=1\\ conv6-f3-256-relu stride=1\\ conv7-f3-256-relu stride=1\end{tabular}                                                                                                & \multicolumn{2}{c|}{\multirow{-2}{*}{\begin{tabular}[c]{@{}c@{}}conv3-f3-256-relu stride=1\\ conv4-f3-256-relu stride=1\end{tabular}}}                                                                                 \\ \hline
\multicolumn{5}{|c|}{Max Pooling}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      \\ \hline
\cellcolor[HTML]{FE996B}{\color[HTML]{333333} \begin{tabular}[c]{@{}c@{}}\#Supervision Branch\\ Average Pooling\\ conv-f1-32 stride=1\\ fc-4096-relu dropout=0.5\\ fc-4096-relu dropout=0.5 \\ fc-1000\\ Softmax\end{tabular}} & No Supervision & \multicolumn{1}{c|}{\cellcolor[HTML]{FE996B}\begin{tabular}[c]{@{}c@{}}\#Supervision Branch\\ Average Pooling\\ conv-f1-64 stride=1\\ fc-4096-relu dropout=0.5\\ fc-4096-relu dropout=0.5\\ fc-1000\\ Softmax\end{tabular}} & No Supervision & \cellcolor[HTML]{FE996B}\begin{tabular}[c]{@{}c@{}}\#Supervision Branch\\ Average Pooling\\ conv-f1-64 stride=1\\ fc-4096-relu dropout=0.5\\ fc-4096-relu dropout=0.5\\ fc-205\\ Softmax\end{tabular} \\ \hline
\multicolumn{2}{|c|}{\begin{tabular}[c]{@{}c@{}}conv5-f3-512-relu stride=1\\ conv6-f3-512-relu stride=1\end{tabular}}                                                                                                                           & \begin{tabular}[c]{@{}l@{}}conv8-f3-512-relu stride=1\\ conv9-f3-512-relu stride=1\\ conv10-f3-512-relu stride=1\end{tabular}                                                                                               & \multicolumn{2}{c|}{\begin{tabular}[c]{@{}c@{}}conv5-f3-512-relu stride=1\\ conv6-f3-512-relu stride=1\end{tabular}}                                                                                                   \\ \hline
\multicolumn{5}{|c|}{Max Pooling}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      \\ \hline
\multicolumn{2}{|c|}{}                                                                                                                                                                                                                          & \multicolumn{1}{c|}{\cellcolor[HTML]{FE996B}\begin{tabular}[c]{@{}c@{}}\#Supervision Branch\\ Average Pooling\\ conv-f1-128-relu stride=1\\ fc-4096-relu dropout\\ fc-4096-relu dropout\\ fc-1000\\ Softmax\end{tabular}}   & \multicolumn{2}{c|}{}                                                                                                                                                                                                  \\ \cline{3-3}
\multicolumn{2}{|c|}{\multirow{-2}{*}{\begin{tabular}[c]{@{}c@{}}conv7-f3-512-relu stride=1\\ conv8-f3-512-relu stride=2\end{tabular}}}                                                                                                         & \begin{tabular}[c]{@{}l@{}}conv11-f3-512-relu stride=1\\ conv12-f3-512-relu stride=1\\ conv13-f3-512-relu stride=1\end{tabular}                                                                                             & \multicolumn{2}{c|}{\multirow{-2}{*}{\begin{tabular}[c]{@{}c@{}}conv7-f3-512-relu stride=1\\ conv8-f3-512-relu stride=1\end{tabular}}}                                                                                 \\ \hline
\multicolumn{5}{|c|}{Max Pooling}                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                      \\ \hline
\multicolumn{3}{|c|}{\begin{tabular}[c]{@{}c@{}}fc-4096-relu dropout\\ fc-4096-relu dropout\\ fc-1000\\ Softmax\end{tabular}}                                                                                                                                                                                                                                                                                                                                                 & \multicolumn{2}{c|}{\begin{tabular}[c]{@{}c@{}}fc-4096-relu dropout\\ fc-4096-relu dropout\\ fc-205\\ Softmax\end{tabular}}                                                                                            \\ \hline
\end{tabular}
\end{table}

